Multi-Tier Buffer Management and Storage System Design for Non-Volatile Memory

The design of the buffer manager in database management systems (DBMSs) is influenced by the performance characteristics of volatile memory (DRAM) and non-volatile storage (e.g., SSD). The key design assumptions have been that the data must be migrated to DRAM for the DBMS to operate on it and that storage is orders of magnitude slower than DRAM. But the arrival of new non-volatile memory (NVM) technologies that are nearly as fast as DRAM invalidates these previous assumptions. This paper presents techniques for managing and designing a multi-tier storage hierarchy comprising of DRAM, NVM, and SSD. Our main technical contributions are a multi-tier buffer manager and a storage system designer that leverage the characteristics of NVM. We propose a set of optimizations for maximizing the utility of data migration between different devices in the storage hierarchy. We demonstrate that these optimizations have to be tailored based on device and workload characteristics. Given this, we present a technique for adapting these optimizations to achieve a near-optimal buffer management policy for an arbitrary workload and storage hierarchy without requiring any manual tuning. We finally present a recommendation system for designing a multi-tier storage hierarchy for a target workload and system cost budget. Our results show that the NVM-aware buffer manager and storage system designer improve throughput and reduce system cost across different transaction and analytical processing workloads.

==> response.txt <==
We thank the reviewers for their thoughtful comments. We hope that these 
clarifications resolve any misunderstandings.

>> Reviewer #1:

R1.W2,D1:
We concur with the reviewer that the key contribution of this paper is the 
formalization it introduces to help define and reason about the design space 
of multi-tier systems comprising NVM and DRAM. But, it appears that there is 
a misunderstanding. "The buffer manager only simulates the movement of user 
data blocks and not their actual contents. This allows us to effectively run 
simulations on large databases and devices (§6.1.P2)". This enables us (and 
end users) to study multi-tier systems without expensive, large-capacity 
devices that are not yet available (e.g., 2 TB NVM in §6.7). We instead use 
smaller devices with similar characteristics (§6.2).

"While processing the trace requests, the buffer manager issues read and write 
operations to the appropriate devices. It models the physical contiguity of 
the user-data blocks while distributing the I/O operations across the device 
(§6.1.P3). We only consider systems that are near the cost budget and whose 
capacities are powers of two. With these restrictions, the set of candidate 
storage hierarchies is small (<100) (§5.2.P3)". We found that grid search is 
sufficient.

R1.W1,D2,D3:
We would like to clarify that D_r,w and N_r,w only govern "where data is moved"
(§2.2.P6,§4.P1). This decision is orthogonal to "what data is moved". While we  
use "LRU-K" (§2.1.P2), other algorithms can also be used. This decision is also 
orthogonal to the mini-page optimization [56]. We ensure that the policy 
comparison in §6.6 is fair by fixing other design choices.

>> Reviewer #2:

R2.W2,D2: 
We concur with the reviewer that the characteristics of NVM technologies can 
vary. To obtain insights that apply to a wider range of technologies, 
we examine various latency (2–8x DRAM latency), capacity, and cost 
configurations (§6.4.P1,§6.7). The formalization introduced in this paper will
generalize to future technologies and may guide hardware-managed caching 
algorithms.

R2.W1,D3: 
We would like to clarify that "we compare with the state-of-the-art 
policy [Van Renen et al., SIGMOD 2018] (§6.6)". The key distinction of this 
work is that we identify a new set of knobs w.r.t. "where data is moved" and 
demonstrate that they should be tailored based on device and workload 
characteristics (§1.P5). We tackle the problem of designing a multi-tier 
storage system with NVM that has not been studied in prior research." 
Unlike SSDs, NVM allows us to bypass DRAM during reads and writes, thereby 
invalidating prior models [Narayanan et al., Eurosys 2009].

>> Reviewer #3:

R3.W2,D3: 
We thank the reviewer for pointing us to the current interpretation of the 
5-minute rule [Appuswamy et al., ADMS 2017]. It appears that there is a 
misunderstanding. We realize now that the analytical model might be a source 
of confusion. We only "formulate it to improve the reader's intuition (§5.P2)". 
We do not use it due to its simplistic assumptions as mentioned by the 
reviewer. "We instead measure the actual throughput on candidate storage 
systems (§5.2.P1). Lazy migration to DRAM during reads outperforms the 
eager policy (§6.5.P3)". This is in line with the current interpretation.

R3.S,W1,D4:
We note that any iterative search method "that can avoid getting caught at 
local minima can be used"(§4.P4). We concur with the reviewer that we use 
simple, well-known algorithms like annealing and grid search. The key 
distinction in this work is that it examines all data paths and advocates 
a probabilistic approach to model them. While we agree that this model is 
simple once the construction is seen, prior efforts only focus on a subset 
of these paths (e.g., D_r,w =1) and adopt a static non-probabilistic 
approach [34,56] (§6.8). We determine the "optimal policy that maximizes the 
throughput" by iterating across all policies (§5.P3).

